Modeling Aspect Mechanisms: A Top-Down Approach

A plethora of diverse aspect mechanisms exist today, all of which integrate concerns into artifacts that exhibit crosscutting structure. What we lack and need is a characterization of the design space that these aspect mechanisms inhabit and a model description of their weaving processes. A good design space representation provides a common framework for understanding and evaluating existing mechanisms. A well-understood model of the weaving process can guide the implementor of new aspect mechanisms. It can guide the designer when mechanisms implementing new kinds of weaving are needed. It can also help teach aspect-oriented programming (AOP). In this paper we present and evaluate such a model of the design space for aspect mechanisms and their weaving processes. We model weaving, at an abstract level, as a concern integration process. We derive a weaving process model (WPM) top-down, differentiating a reactive from a nonreactive process. The model provides an in-depth explanation of the key subpro existing aspect mechanisms.

==> fig/ocnonreactive.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{fig/ocnonreactive.pstex}%
\end{picture}%
\setlength{\unitlength}{1657sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(7491,2979)(193,-11243)
\put(226,-10321){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{}{}{}{$\cp{}$}%
}}}}
\put(1396,-10726){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{}{}{}{Java types and}%
}}}}
\put(1396,-11041){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{}{}{}{\OC{} effects}%
}}}}
\put(226,-8746){\makebox(0,0)[lb]{\smash{{\SetFigFont{12}{14.4}{}{}{}{$\irp{}$}%
}}}}
\put(6571,-10141){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{}{}{}{Java types}%
}}}}
\put(7651,-9601){\makebox(0,0)[rb]{\smash{{\SetFigFont{12}{14.4}{}{}{}{$\xp{}$}%
}}}}
\put(1373,-9286){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{}{}{}{types$\rightarrow$effects}%
}}}}
\put(3916,-9376){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{}{}{}{\DFD{OC}{Weave}}%
}}}}
\put(3916,-10231){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{}{}{}{\Process{Weave}}%
}}}}
\put(3916,-8611){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{}{}{}{\OC{} Mechanism}%
}}}}
\end{picture}%


==> fig/octree.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{fig/octree.pstex}%
\end{picture}%
\setlength{\unitlength}{1657sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined
% extract first six characters in \fmtname
\def\x#1#2#3#4#5#6#7\relax{\def\x{#1#2#3#4#5#6}}%
\expandafter\x\fmtname xxxxxx\relax \def\y{splain}%
\ifx\x\y   % LaTeX or SliTeX?
\gdef\SetFigFont#1#2#3{%
  \ifnum #1<17\tiny\else \ifnum #1<20\small\else
  \ifnum #1<24\normalsize\else \ifnum #1<29\large\else
  \ifnum #1<34\Large\else \ifnum #1<41\LARGE\else
     \huge\fi\fi\fi\fi\fi\fi
  \csname #3\endcsname}%
\else
\gdef\SetFigFont#1#2#3{\begingroup
  \count@#1\relax \ifnum 25<\count@\count@25\fi
  \def\x{\endgroup\@setsize\SetFigFont{#2pt}}%
  \expandafter\x
    \csname \romannumeral\the\count@ pt\expandafter\endcsname
    \csname @\romannumeral\the\count@ pt\endcsname
  \csname #3\endcsname}%
\fi
\fi\endgroup
\begin{picture}(6031,4368)(-3476,-12898)
\put(453,-9776){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{}{}{}{Type$_n$}%
}}}}
\put(-458,-9330){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{}{}{}{$\dots{}$}%
}}}}
\put(-2899,-9731){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{}{}{}{Type$_1$}%
}}}}
\put(-2256,-8963){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{}{}{}{Root}%
}}}}
\put(1163,-10402){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{}{}{}{Name}%
}}}}
\put(1163,-11378){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{}{}{}{Declaration}%
}}}}
\put(1163,-12582){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{}{}{}{Members}%
}}}}
\put(-435,-11053){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{}{}{}{$\dots{}$}%
}}}}
\put(-2189,-11333){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{}{}{}{Declaration}%
}}}}
\put(-2189,-10357){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{}{}{}{Name}%
}}}}
\put(-2189,-12537){\makebox(0,0)[b]{\smash{{\SetFigFont{8}{9.6}{}{}{}{Members}%
}}}}
\end{picture}%

